The HD 260655 system: Two rocky worlds transiting a bright M dwarf at 10 pc

We report the discovery of a multi-planetary system transiting the M0 V dwarf HD 260655 (GJ 239, TOI-4599). The system consists of at least two transiting planets, namely HD 260655 b, with a period of 2.77 d, a radius of R$_b$ = 1.240$\pm$0.023 R$_\oplus$, a mass of M$_b$ = 2.14$\pm$0.34 M$_\oplus$, and a bulk density of $\rho_b$ = 6.2$\pm$1.0 g cm$^{-3}$, and HD 260655 c, with a period of 5.71 d, a radius of R$_c$ = 1.533$^{+0.051}_{-0.046}$ R$_\oplus$, a mass of M$_c$ = 3.09$\pm$0.48 M$_\oplus$, and a bulk density of $\rho_c$ = 4.7$^{+0.9}_{-0.8}$ g cm$^{-3}$. The planets were detected in transit by the TESS mission and confirmed independently with archival and new precise radial velocities obtained with the HIRES and CARMENES instruments since 1998 and 2016, respectively. At a distance of 10 pc, HD 260655 becomes the fourth closest known multi-transiting planet system after HD 219134, LTT 1445 A, and AU Mic. Due to the apparent brightness of the host star (J = 6.7 mag), both planets are among the most suitable rocky worlds known today for atmospheric studies with the JWST, both in transmission and emission.

==> referee.txt <==
--------------------
Editor comments

I have detected one typo, in Sect. 4.1: "low level os stellar activity"
 - Done.

--------------------
Referee Report

The authors present an extremely detailed analysis of two new planets orbiting HD260655 system. The data is well-presented and the analysis is reasonable and statistically sound. The authors even go beyond the typical planet detection paper, for example by producing detectability functions in period, mass & radius space for which any missing planets could be hiding, TTV analyses, etc. They also study in detail the potential future characterization efforts that can be performed on these planets, including with JWST for which the two planets are key targets. I congratulate the authors on this study. However, I have the following minor comments - certainly nothing that should hold the paper up very long:

3.1 - WASP and ASAS do not really fit the description of being "projects aimed at photometrically following-up M dwarfs". I would suggest a more inclusive description of ground-based photometric surveys.
 - We agree with the referee and have removed this sentence that does not fit well the facilities used in this study to determine the stellar rotation.

Figure 2 suffers from both too many points (it takes over a minute to load) and from not including binned points. I would suggest the authors rasterize the figure, and use only use circular colored points for 30-minute bins - the true points can be fainter and smaller. This should reveal the raw transits far more clearly (and show if anything has been missed).
 - Done. Rasterizing has been applied also to Figure 7.

4.2
It should be noted which activity signals are only derive by CARMENES or both HIRES & CARMENES (e.g. for each subplot in Fig 4)
 - Done in the caption and by color-coding the panels in agreement with Fig. 8.

4.3
~1% stellar variability should be visible in TESS. Was there any search for rotation using TESS alone (e.g. for example with SIP, Hedges et al 2020?)
Activity is also mentioned here... Is there any evidence for flaring in the TESS lightcurve? A lack of flaring would support the hypothesis from 4.1 that the star has a rather low activity level.
 - As seen in Figure 2, the level of stellar variability in the TESS light curve is well below 0.1%, but PDC-SAP light curves may have been corrected from stellar variations. We have analyzed also the SAP photometry to search for long term variability consistent with ground-based observations, finding variations at the 0.2 - 0.5 % level (similar to the APT photometry). Despite the almost continuous photometry, the different zero points between sectors and after the gap to download the data in each sector makes this search for long term variations in the TESS light curves at the level of the photometric precision difficult. This was originally the motivation to dig into the archival ground-based photometry data to measure a reliable Prot. Besides, according to our tentative magnetic cycle determination the TESS observations may have occurred while the star was at a minimum of stellar activity. On the other hand, we have found no evidence for flaring in the TESS lightcurve. We have added a short paragraph at the beginning of Section 4.3 including this information.

5.1 
Adopting limb darkening constraints is mentioned, but not whether these were prior-constrained or fitted. Please include this.
 - Done.

5.2
I would appreciate more info on the GPs used in the RV analysis in sector 5.2. Please specify whether the Prot term was set using a prior from the photometrically-derived period. I find the upper panel of Figure 8 interesting, as it suggests the GP was basically not useful or applied during the epochs of the HIRES data, and only deviated from what I assume is a purely keplerian model in the presence of CARMENES data. Please clarify why this would be.
 - This information was already included in the text, but we have slightly expanded it to make it more evident. We have included a small paragraph in Section 5.3 about the point raised by the referee about the upper panel of Figure 8.

6.1
The statement "Such a strong difference in the iron core mass fraction between rocky planets in the same system (32.5% for planet b and 0% for planet c) is uncommon" is arguable. Multi-planet systems where the inner planets appear denser than outer companions are extremely common in multi-planet systems found by TESS & characterised with RVs. If you are not claiming the planet is coreless, please amend or remove this statement.
 - Following the suggestion of the referee we have removed this statement and improved the first paragraph of the Conclusions section.
